Are Abstracts Enough for Hypothesis Generation?

The potential for automatic hypothesis generation (HG) systems to improve research productivity keeps pace with the growing set of publicly available scientific information. But as data becomes easier to acquire, we must understand the effect different textual data sources have on our resulting hypotheses. Are abstracts enough for HG, or does it need full-text papers? How many papers does an HG system need to make valuable predictions? How sensitive is a general-purpose HG system to hyperparameter values or input quality? What effect does corpus size and document length have on HG results? To answer these questions we train multiple versions of knowledge network-based HG system, Moliere, on varying corpora in order to compare challenges and trade offs in terms of result quality and computational requirements. Moliere generalizes main principles of similar knowledge network-based HG systems and reinforces them with topic modeling components. The corpora include the abstract and full-text versions of PubMed Central, as well as iterative halves of MEDLINE, which allows us to compare the effect document length and count has on the results. We find that, quantitatively, corpora with a higher median document length result in marginally higher quality results, yet require substantially longer to process. However, qualitatively, full-length papers introduce a significant number of intruder terms to the resulting topics, which decreases human interpretability. Additionally, we find that the effect of document length is greater than that of document count, even if both sets contain only paper abstracts. Reproducibility: Our code and data are available at github.com/jsybran/moliere, and bit.ly/2GxghpM respectively.

==> outline.txt <==
Key Questions (Things that should be in our reader's head):
  - (Q1) Do I need Full-Text papers in my LBD system?
  - (Q2) How many papers do I need in my LBD system?
  - (Q3) What effect does data quality have on LBD results?
    - How much data do you need for low-quality input to outperform a small high-quality set?

Intro:
  - Overview LBD, and Moliere
  - our contribution
  - Overview data sources
  - Overview problems of accessibility, quality, and processing time.
  - Overview Experiments
  - Overview Results

Background:
  - Moliere background
    - Rough outline of network construction and query process
    - Outline of validation methods
    - Effect of vector space and topic models on validation
  - HG != IR
  - Existing Ab. vs Ft. in IR
    - All of Alex's sources
  -! Mention that Watson uses FT
    - we're different because (reasons futher described in trade-off

Methods:
  - Overview Experiments
    - Mention PMC and MEDLINE differences
    - Mention network construction process (and how it may differ from original paper).
  - Corpus Details
    - PMC
      - Make sure to directly address the XML vs PDF issues
      - Talk about size / content difference between abstract and full text of same paper
    - Medline Network Construction
      - Directly address why we subset like we do
        - We can't make the data set larger
        - We can't subset by year and still do our validation
      - Talk about data quality (old, translated, abbreviated papers)
  - Network Construction
    - Make sure to clarify that UMLS 2014 is included in every subset
      - note that this means all semmedsdb predicates should work
    - Explain the effect longer papers has on the network
  - Validation Challenge
    - semmeddb
    - metrics
    - published vs noise predicates
    - ranking and ROC
  - Qualitative Results
    - Mitochondrial Dynamics Controls T Cell Fate through Metabolic Programming
    - Explain what we are looking for in terms of metrics and topics
      - want a connection between Opa1 and Tm cells, no connection with Te cells.

Results:
  - PMC Ab. vs Ft. (addresses Q1)
    - we see l2 and poly get much better with ft
    - we see that runtime increases by 7x
      - mainly plda issue
    - we see that memory requirements increase (?)x
    - we see that stopwords are very hard to filter with fulltext
  - Medline scaling study (addresses Q2)
    - we see moderate improvements as data increases
    - we no major increase in runtime
      - major pieces like PLDA and evaluation aren't dependant on network size
      - pieces dependant on network size are all massively parallel
    - We see that 1/2 medline (12M papers) equals pmc (1M papers)
      - data quality is a big deal here
  - Medline vs PMC (addresses Q3)
    - Data quality measured in terms of words per document
    - Data quality measured in prevalence of intruders in topic model

Challenges:
  - Getting / parsing data for full-text information
  - text cleaning and disambiguating terms in ft
    - fig -> figure, fig ->  fruit, fig -> gene
  - Combining abstracts and full-text
    - watson does it because its systems don't use topic modeling, and only uses post-processed info
    - we have to actually perform topic models
    - number of edges incident to a full-text document would overshadow abstracts?
    - may over-bias towards abstracts through TFIDF?
  - runtime of PLDA in validation fulltext

Conclusion:
  - Pros and cons:
    - abstracts process faster, and can be enough (look at how well PMC ab did!)
    - FT gives better results, specifically in the L2 metric, but takes longer
    - data availability of abstracts is much greater
  - Insights
    - Better data is more important than more data (better = longer individual documents)

